Attention-based Lane Change Prediction

Lane change prediction of surrounding vehicles is a key building block of path planning. The focus has been on increasing the accuracy of prediction by posing it purely as a function estimation problem at the cost of model understandability. However, the efficacy of any lane change prediction model can be improved when both corner and failure cases are humanly understandable. We propose an attention-based recurrent model to tackle both understandability and prediction quality. We also propose metrics which reflect the discomfort felt by the driver. We show encouraging results on a publicly available dataset and proprietary fleet data.

==> ICRA 19/TODO.txt <==
todo:
(add 'done' at the end of each todo after finishing)

1. for the big figures with timeline plots add X, Y axis names. (done)
2. remove columns 'total' from accuracy, 'Thr', 'P', 'R' for B4C. Instead add F-measure for B4C. (done)
3. add human vs human comparison. (done)
4. add a small plot (2 metrics, 3 methods, one lane change type) to say why corner case analysis is needed. (not needed)
5. write results section. (done)
6. add explanation for Dynamic features.(done)
7. add a failure case in visualization.
8. add figs from prev paper. (done)
9. add images from fleet trace.

10. check all formulas and use text in mathmode (e.g dt_PV)
11. check bib
12. check quotes
13. itnroduce weights / LSTM?


==> ICRA 19/_tmp.txt <==
old ngsim table
%\begin{tabular}{c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|}
%    & \multicolumn{4}{c|}{Global} & \multicolumn{17}{c|}{Maneuver-based} & \\
%   \cline{2-22}
%     & \multicolumn{4}{c|}{Accuracy} & \multicolumn{4}{c|}{B4c} & \multicolumn{13}{c|}{Proposed} & \\
%   \cline{2-22}
%    & Total & L & F & R & Thr & Pr & Re & TTM & \multicolumn{5}{c|}{L} & \multicolumn{3}{c|}{F} & \multicolumn{5}{c|}{R} & \\
%   \cline{2-22}
%    Algorithm & &  &   &  &   &  &   & &  Miss & Delay &  Over & Pr &  Re &  Freq & Pr & Re & Miss & Delay & Over &  Pr & Re & Rank\\
%    \hhline{=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|}
    
%LR & 0.791 & 0.772 & 0.875 & \textbf{0.728} & 0.999 & 0.644 & 0.569 & 0.624 & \textbf{0.001} & 0.215 & 0.684 & 0.052 & 0.778 & 7.92 & \textbf{0.981} & 0.816 & 0.004 & \textbf{0.245} & \textbf{0.619} & 0.013 & \textbf{0.731} & 0.729\\

%SVM & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0\\
%NB & 0.76 & 0.715 & 0.886 & 0.679 & 0.99 & 0.0 & 0.0 & 0.0 & 0.002 & 0.269 & 0.64 & 0.055 & 0.724 & 7.271 & 0.98 & 0.837 & \textbf{0.003} & 0.295 & 0.595 & 0.014 & 0.685 & 0.322\\

%RF & 0.784 & 0.744 & 0.938 & 0.67 & 0.99 & 0.799 & 0.739 & 0.965 & 0.003 & 0.231 & 0.636 & 0.059 & 0.751 & 7.231 & 0.973 & 0.906 & 0.006 & 0.269 & 0.513 & 0.017 & 0.672 & 0.576\\

%SRNN & 0.645 & 0.555 & 0.905 & 0.475 & 0.99 & 0.496 & 0.459 & \textbf{1.337} & 0.212 & 0.22 & 0.521 & 0.029 & 0.566 & 6.686 & 0.977 & 0.846 & 0.121 & 0.355 & 0.4 & 0.006 & 0.465 & 0\\

%LSTM & 0.788 & 0.772 & 0.958 & 0.634 & 0.995 & \textbf{0.788} & 0.861 & 1.086 & 0.002 & 0.215 & 0.671 & 0.066 & 0.779 & 4.749 & 0.969 & 0.891 & 0.007 & 0.341 & 0.525 & 0.025 & 0.636 & 0.881\\

%LSTM-1 & 0.775 & 0.759 & \textbf{0.962} & 0.603 & 0.995 & 0.787 & 0.846 & 1.093 & 0.003 & 0.228 & 0.666 & \textbf{0.084} & 0.767 & \textbf{4.327} & 0.966 & \textbf{0.907} & 0.012 & 0.363 & 0.493 & \textbf{0.031} & 0.605 & 0.644\\

%Attention & \textbf{0.799} & \textbf{0.784} & 0.951 & 0.662 & 0.995 & 0.751 & \textbf{0.864} & 1.138 & 0.003 & \textbf{0.207} & \textbf{0.694} & 0.06 & \textbf{0.789} & 5.34 & 0.973 & 0.893 & 0.01 & 0.306 & 0.547 & 0.023 & 0.666 & \textbf{1.0}\\

%\end{tabular}

\end{tabular}
\bigskip
%\end{center}
\label{tab:multicol}
%}
%\end{table*}
% todo - add this to text - Rank is calculated as follows: For each column the winning algorithm gets 1 point, 2nd 2 and so on. In the end sum all points, the winner (rank 1) is the one with the fewest points. Dataset included about 2000 lane changes. Split dataset into train, validation and test, results on test are shown, averaged over 5 runs.
%\vspace*{-1cm}
%\begin{table*}[!h]
%\tiny{
%\caption{Results on fleet data.}
%}
%\begin{center}
%\begin{tabular}{c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|}
%    & \multicolumn{4}{c|}{Global} & \multicolumn{17}{c|}{Maneuver-based} & \\
%   \cline{2-22}
%     & \multicolumn{4}{c|}{Accuracy} & \multicolumn{4}{c|}{B4c} & \multicolumn{13}{c|}{Proposed} & \\
%   \cline{2-22}
%    & Total & L & F & R & Thr & Pr & Re & TTM & \multicolumn{5}{c|}{L} & \multicolumn{3}{c|}{F} & \multicolumn{5}{c|}{R} & \\
%   \cline{2-22}
%    Algorithm & &  &   &  &   &  &   & &  Miss & Delay &  Over & Pr &  Re &  Freq & Pr & Re & Miss & Delay & Over &  Pr & Re & Rank\\
%    \hhline{=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|}
  
%LR & 0.777 & \textbf{0.919} & 0.497 & 0.914 & 0.99 & 0.095 & 0.293 & 0.711 & \textbf{0.022} & \extbf{0.025} & 0.795 & 0.019 & 0.895 & 5.963 & 0.985 & 0.386 & \textbf{0.008} & 0.03 & 0.806 & 0.025 & 0.91 & 0.25\\

%NB & 0.757 & 0.873 & 0.467 & 0.93 & 0.99 & 0.0 & 0.0 & 0.0 & 0.04 & 0.036 & 0.69 & 0.029 & 0.834 & 4.423 & \textbf{0.989} & 0.373 & 0.02 & \textbf{0.019} & 0.825 & 0.022 & \textbf{0.918} & 0\\

%RF & 0.858 & 0.859 & 0.823 & 0.891 & 0.9 & 0.182 & 0.441 & 1.103 & 0.047 & 0.05 & 0.681 & 0.041 & 0.811 & 4.504 & 0.972 & 0.723 & 0.023 & 0.043 & 0.748 & 0.057 & 0.868 & 0.25\\

%SRNN & 0.792 & 0.709 & 0.778 & 0.889 & 0.99 & 0.317 & 0.291 & 0.771 & 0.266 & 0.052 & 0.617 & 0.037 & 0.648 & 2.414 & 0.974 & 0.632 & 0.032 & 0.077 & 0.833 & 0.06 & 0.859 & 0.385\\

%LSTM & 0.89 & 0.917 & 0.856 & 0.896 & 0.99 & \textbf{0.588} & 0.672 & 0.672 & 0.038 & 0.05 & \textbf{0.836} & 0.046 & \textbf{0.886} & \textbf{1.961} & 0.984 & 0.689 & 0.032 & 0.072 & 0.839 & \textbf{0.099} & 0.869 & 0.904\\

%LSTM-1 & \textbf{0.894} & 0.904 & \textbf{0.866} & 0.911 & 0.99 & 0.537 & \textbf{0.673} & 0.723 & 0.044 & 0.059 & 0.817 & 0.056 & 0.871 & 2.091 & 0.982 & \textbf{0.724} & 0.027 & 0.06 & 0.852 & 0.095 & 0.882 & \textbf{1.0}\\

%LSTM-2 & \textbf{0.894} & 0.91 & 0.853 & \textbf{0.918} & 0.99 & 0.536 & 0.626 & 0.619 & 0.047 & 0.056 & 0.833 & \textbf{0.057} & 0.879 & 2.206 & 0.982 & 0.706 & 0.03 & 0.059 & \textbf{0.855} & 0.092 & 0.888 & 0.961\\
%\end{tabular}

==> TODO.txt <==
todo:
(add 'done' at the end of each todo after finishing)

1. for the big figures with timeline plots add X, Y axis names. (done)
2. remove columns 'total' from accuracy, 'Thr', 'P', 'R' for B4C. Instead add F-measure for B4C. (done)
3. add human vs human comparison. (done)
4. add a small plot (2 metrics, 3 methods, one lane change type) to say why corner case analysis is needed. (not needed)
5. write results section. (done)
6. add explanation for Dynamic features.(done)
7. add a failure case in visualization.
8. add figs from prev paper. (done)
9. add images from fleet trace.

10. check all formulas and use text in mathmode (e.g dt_PV)
11. check bib
12. check quotes
13. itnroduce weights / LSTM?


==> _tmp.txt <==
old ngsim table
%\begin{tabular}{c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|}
%    & \multicolumn{4}{c|}{Global} & \multicolumn{17}{c|}{Maneuver-based} & \\
%   \cline{2-22}
%     & \multicolumn{4}{c|}{Accuracy} & \multicolumn{4}{c|}{B4c} & \multicolumn{13}{c|}{Proposed} & \\
%   \cline{2-22}
%    & Total & L & F & R & Thr & Pr & Re & TTM & \multicolumn{5}{c|}{L} & \multicolumn{3}{c|}{F} & \multicolumn{5}{c|}{R} & \\
%   \cline{2-22}
%    Algorithm & &  &   &  &   &  &   & &  Miss & Delay &  Over & Pr &  Re &  Freq & Pr & Re & Miss & Delay & Over &  Pr & Re & Rank\\
%    \hhline{=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|}
    
%LR & 0.791 & 0.772 & 0.875 & \textbf{0.728} & 0.999 & 0.644 & 0.569 & 0.624 & \textbf{0.001} & 0.215 & 0.684 & 0.052 & 0.778 & 7.92 & \textbf{0.981} & 0.816 & 0.004 & \textbf{0.245} & \textbf{0.619} & 0.013 & \textbf{0.731} & 0.729\\

%SVM & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0 & 0\\
%NB & 0.76 & 0.715 & 0.886 & 0.679 & 0.99 & 0.0 & 0.0 & 0.0 & 0.002 & 0.269 & 0.64 & 0.055 & 0.724 & 7.271 & 0.98 & 0.837 & \textbf{0.003} & 0.295 & 0.595 & 0.014 & 0.685 & 0.322\\

%RF & 0.784 & 0.744 & 0.938 & 0.67 & 0.99 & 0.799 & 0.739 & 0.965 & 0.003 & 0.231 & 0.636 & 0.059 & 0.751 & 7.231 & 0.973 & 0.906 & 0.006 & 0.269 & 0.513 & 0.017 & 0.672 & 0.576\\

%SRNN & 0.645 & 0.555 & 0.905 & 0.475 & 0.99 & 0.496 & 0.459 & \textbf{1.337} & 0.212 & 0.22 & 0.521 & 0.029 & 0.566 & 6.686 & 0.977 & 0.846 & 0.121 & 0.355 & 0.4 & 0.006 & 0.465 & 0\\

%LSTM & 0.788 & 0.772 & 0.958 & 0.634 & 0.995 & \textbf{0.788} & 0.861 & 1.086 & 0.002 & 0.215 & 0.671 & 0.066 & 0.779 & 4.749 & 0.969 & 0.891 & 0.007 & 0.341 & 0.525 & 0.025 & 0.636 & 0.881\\

%LSTM-1 & 0.775 & 0.759 & \textbf{0.962} & 0.603 & 0.995 & 0.787 & 0.846 & 1.093 & 0.003 & 0.228 & 0.666 & \textbf{0.084} & 0.767 & \textbf{4.327} & 0.966 & \textbf{0.907} & 0.012 & 0.363 & 0.493 & \textbf{0.031} & 0.605 & 0.644\\

%Attention & \textbf{0.799} & \textbf{0.784} & 0.951 & 0.662 & 0.995 & 0.751 & \textbf{0.864} & 1.138 & 0.003 & \textbf{0.207} & \textbf{0.694} & 0.06 & \textbf{0.789} & 5.34 & 0.973 & 0.893 & 0.01 & 0.306 & 0.547 & 0.023 & 0.666 & \textbf{1.0}\\

%\end{tabular}

\end{tabular}
\bigskip
%\end{center}
\label{tab:multicol}
%}
%\end{table*}
% todo - add this to text - Rank is calculated as follows: For each column the winning algorithm gets 1 point, 2nd 2 and so on. In the end sum all points, the winner (rank 1) is the one with the fewest points. Dataset included about 2000 lane changes. Split dataset into train, validation and test, results on test are shown, averaged over 5 runs.
%\vspace*{-1cm}
%\begin{table*}[!h]
%\tiny{
%\caption{Results on fleet data.}
%}
%\begin{center}
%\begin{tabular}{c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|c|}
%    & \multicolumn{4}{c|}{Global} & \multicolumn{17}{c|}{Maneuver-based} & \\
%   \cline{2-22}
%     & \multicolumn{4}{c|}{Accuracy} & \multicolumn{4}{c|}{B4c} & \multicolumn{13}{c|}{Proposed} & \\
%   \cline{2-22}
%    & Total & L & F & R & Thr & Pr & Re & TTM & \multicolumn{5}{c|}{L} & \multicolumn{3}{c|}{F} & \multicolumn{5}{c|}{R} & \\
%   \cline{2-22}
%    Algorithm & &  &   &  &   &  &   & &  Miss & Delay &  Over & Pr &  Re &  Freq & Pr & Re & Miss & Delay & Over &  Pr & Re & Rank\\
%    \hhline{=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|=|}
  
%LR & 0.777 & \textbf{0.919} & 0.497 & 0.914 & 0.99 & 0.095 & 0.293 & 0.711 & \textbf{0.022} & \extbf{0.025} & 0.795 & 0.019 & 0.895 & 5.963 & 0.985 & 0.386 & \textbf{0.008} & 0.03 & 0.806 & 0.025 & 0.91 & 0.25\\

%NB & 0.757 & 0.873 & 0.467 & 0.93 & 0.99 & 0.0 & 0.0 & 0.0 & 0.04 & 0.036 & 0.69 & 0.029 & 0.834 & 4.423 & \textbf{0.989} & 0.373 & 0.02 & \textbf{0.019} & 0.825 & 0.022 & \textbf{0.918} & 0\\

%RF & 0.858 & 0.859 & 0.823 & 0.891 & 0.9 & 0.182 & 0.441 & 1.103 & 0.047 & 0.05 & 0.681 & 0.041 & 0.811 & 4.504 & 0.972 & 0.723 & 0.023 & 0.043 & 0.748 & 0.057 & 0.868 & 0.25\\

%SRNN & 0.792 & 0.709 & 0.778 & 0.889 & 0.99 & 0.317 & 0.291 & 0.771 & 0.266 & 0.052 & 0.617 & 0.037 & 0.648 & 2.414 & 0.974 & 0.632 & 0.032 & 0.077 & 0.833 & 0.06 & 0.859 & 0.385\\

%LSTM & 0.89 & 0.917 & 0.856 & 0.896 & 0.99 & \textbf{0.588} & 0.672 & 0.672 & 0.038 & 0.05 & \textbf{0.836} & 0.046 & \textbf{0.886} & \textbf{1.961} & 0.984 & 0.689 & 0.032 & 0.072 & 0.839 & \textbf{0.099} & 0.869 & 0.904\\

%LSTM-1 & \textbf{0.894} & 0.904 & \textbf{0.866} & 0.911 & 0.99 & 0.537 & \textbf{0.673} & 0.723 & 0.044 & 0.059 & 0.817 & 0.056 & 0.871 & 2.091 & 0.982 & \textbf{0.724} & 0.027 & 0.06 & 0.852 & 0.095 & 0.882 & \textbf{1.0}\\

%LSTM-2 & \textbf{0.894} & 0.91 & 0.853 & \textbf{0.918} & 0.99 & 0.536 & 0.626 & 0.619 & 0.047 & 0.056 & 0.833 & \textbf{0.057} & 0.879 & 2.206 & 0.982 & 0.706 & 0.03 & 0.059 & \textbf{0.855} & 0.092 & 0.888 & 0.961\\
%\end{tabular}
